Characterizing Adversarial Examples Based on Spatial Consistency Information for Semantic Segmentation

Deep Neural Networks (DNNs) have been widely applied in various recognition tasks. However, recently DNNs have been shown to be vulnerable against adversarial examples, which can mislead DNNs to make arbitrary incorrect predictions. While adversarial examples are well studied in classification tasks, other learning problems may have different properties. For instance, semantic segmentation requires additional components such as dilated convolutions and multiscale processing. In this paper, we aim to characterize adversarial examples based on spatial context information in semantic segmentation. We observe that spatial consistency information can be potentially leveraged to detect adversarial examples robustly even when a strong adaptive attacker has access to the model and detection strategies. We also show that adversarial examples based on attacks considered within the paper barely transfer among models, even though transferability is common in classification. Our observations shed new light on developing adversarial attacks and defenses to better understand the vulnerabilities of DNNs.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2018submission
 bibtex eccv2018submission
 latex eccv2018submission
 latex eccv2018submission

or 

 pdflatex eccv2018submission
 bibtex eccv2018submission
 pdflatex eccv2018submission
 pdflatex eccv2018submission


==> existing_images.txt <==
figure_2/adaptive/adaptive_patch.png
figure_2/adaptive/iteration_vs_miou.png
figure_2/adaptive_blur/dag_kitty_adap_blur_dla_bdd.jpg
figure_2/adaptive_blur/dag_kitty_adap_blur_dla_city.jpg
figure_2/adaptive_blur/dag_kitty_adap_blur_drn_bdd.jpg
figure_2/adaptive_blur/dag_kitty_adap_blur_drn_city.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_dla_bdd.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_dla_city.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_drn_bdd.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_drn_city.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_dla_bdd.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_dla_city.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_drn_bdd.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_drn_city.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_dla_bdd.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_dla_city.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_drn_bdd.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_drn_city.jpg
figure_2/blur/Benign_img_blur_drn_city.jpg
figure_2/blur/benign_blur_dla_bdd.jpg
figure_2/blur/benign_blur_dla_city.jpg
figure_2/blur/benign_blur_drn_bdd.jpg
figure_2/blur/dag_kitty_adap_blur_drn_city.jpg
figure_2/blur/dag_kitty_blur_dla_bdd.jpg
figure_2/blur/dag_kitty_blur_dla_city.jpg
figure_2/blur/dag_kitty_blur_drn_bdd.jpg
figure_2/blur/dag_kitty_blur_drn_city.jpg
figure_2/blur/dag_pure_adap_blur_drn_city.jpg
figure_2/blur/dag_pure_blur_dla_city.jpg
figure_2/blur/dag_pure_blur_drn_city.jpg
figure_2/blur/dag_pure_blur_drn_city.png
figure_2/blur/dag_random_blur_dla_bdd.jpg
figure_2/blur/dag_random_blur_drn_bdd.jpg
figure_2/blur/example_blur_adap.pdf
figure_2/blur/houdini_kitty_adap_blur_drn_city.jpg
figure_2/blur/houdini_kitty_adap_blur_drn_city_new.jpg
figure_2/blur/houdini_kitty_blur_dla_bdd.jpg
figure_2/blur/houdini_kitty_blur_dla_city.jpg
figure_2/blur/houdini_kitty_blur_drn_bdd.jpg
figure_2/blur/houdini_kitty_blur_drn_city.jpg
figure_2/blur/houdini_pure_adap_blur_drn_city.jpg
figure_2/blur/houdini_pure_adap_blur_drn_city_new.jpg
figure_2/blur/houdini_pure_blur_dla_city.jpg
figure_2/blur/houdini_pure_blur_drn_city.jpg
figure_2/blur/houdini_random_blur_dla_bdd.jpg
figure_2/blur/houdini_random_blur_drn_bdd.jpg
figure_2/dag_dla_bdd.jpg
figure_2/dag_dla_cityscape.jpg
figure_2/dag_drn_bdd.jpg
figure_2/dag_drn_cityscape.jpg
figure_2/entropy/dla/cityscape_original_image.jpg
figure_2/entropy/dla/dag_hello_entropy.jpg
figure_2/entropy/dla/dag_hello_entropy.png
figure_2/entropy/dla/dag_ori_entropy.jpg
figure_2/entropy/dla/dag_ori_entropy.png
figure_2/entropy/dla/dag_pure_entropy.jpg
figure_2/entropy/dla/dag_pure_entropy.png
figure_2/entropy/dla/houdini_hello_entropy.jpg
figure_2/entropy/dla/houdini_hello_entropy.png
figure_2/entropy/dla/houdini_ori_entropy.png
figure_2/entropy/dla/houdini_pure_entropy.jpg
figure_2/entropy/dla/houdini_pure_entropy.png
figure_2/entropy/dla_bdd/bdd_original_image.jpg
figure_2/entropy/dla_bdd/dag_hello_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/dag_hello_dla_bdd_entropy.png
figure_2/entropy/dla_bdd/dag_ori_entropy.jpg
figure_2/entropy/dla_bdd/dag_ori_entropy.png
figure_2/entropy/dla_bdd/dag_pure_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/dag_pure_dla_bdd_entropy.png
figure_2/entropy/dla_bdd/houdini_dla_cityscape.png
figure_2/entropy/dla_bdd/houdini_hello_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/houdini_hello_dla_bdd_entropy.png
figure_2/entropy/dla_bdd/houdini_ori_entropy.png
figure_2/entropy/dla_bdd/houdini_pure_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/houdini_pure_dla_bdd_entropy.png
figure_2/entropy/drn/dag_hello_entropy.png
figure_2/entropy/drn/dag_ori_entropy.jpg
figure_2/entropy/drn/dag_pure_entropy.png
figure_2/entropy/drn/houdini_hello_entropy.png
figure_2/entropy/drn/houdini_ori_entropy.png
figure_2/entropy/drn/houdini_pure_entropy.png
figure_2/entropy/drn_bdd/dag_hello_drn_bdd_entropy.jpg
figure_2/entropy/drn_bdd/dag_hello_drn_bdd_entropy.png
figure_2/entropy/drn_bdd/dag_ori_entropy.jpg
figure_2/entropy/drn_bdd/dag_ori_entropy.png
figure_2/entropy/drn_bdd/dag_pure_drn_bdd_entropy.jpg
figure_2/entropy/drn_bdd/dag_pure_drn_bdd_entropy.png
figure_2/entropy/drn_bdd/houdini_hello_drn_bdd_entropy.jpg
figure_2/entropy/drn_bdd/houdini_hello_drn_bdd_entropy.png
figure_2/entropy/drn_bdd/houdini_ori_entropy.png
figure_2/entropy/drn_bdd/houdini_pure_drn_bdd_entropy.jpg
figure_2/entropy/drn_bdd/houdini_pure_drn_bdd_entropy.png
figure_2/heatmap_trans_MNIST/DLA34.jpg
figure_2/heatmap_trans_MNIST/DLA34.png
figure_2/heatmap_trans_MNIST/DRNC26.jpg
figure_2/heatmap_trans_MNIST/DRNC26.png
figure_2/heatmap_trans_MNIST/DRND22.jpg
figure_2/heatmap_trans_MNIST/DRND22.png
figure_2/heatmap_trans_MNIST/dla34_cifar.jpg
figure_2/heatmap_trans_MNIST/dla34_cifar.png
figure_2/heatmap_trans_MNIST/drn22_cifar.jpg
figure_2/heatmap_trans_MNIST/drn22_cifar.png
figure_2/heatmap_trans_MNIST/drn26_cifar.jpg
figure_2/heatmap_trans_MNIST/drn26_cifar.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_kitty_targeted_suc.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_random_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_random_targeted_pix.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/dag_random_targeted_suc.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_kitty_targeted_suc.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_random_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_random_targeted_pix.png
figure_2/heatmap_trans_mIoU/dla_attack_bdd/houdini_random_targeted_suc.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_rider_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_rider_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_rider_targeted_pix.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_rider_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_rider_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_rider_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_kitty_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_random_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_random_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/dag_random_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_kitty_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_random_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_random_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_bdd/houdini_random_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_pure_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_pure_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_pure_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_pure_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_pure_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_pure_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_pure_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_pure_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/dag_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/dag_kitty_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/dag_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/dag_random_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/dag_random_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/houdini_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/houdini_kitty_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/houdini_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/houdini_random_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_bdd/houdini_random_targeted_suc.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_rider_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_rider_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_rider_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_kitty_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_kitty_targeted_pix.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_rider_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_rider_targeted_mIoU.png
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_rider_targeted_pix.png
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/dag_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/dag_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/houdini_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/houdini_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/dla_scapes/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_scapes/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/dla_scapes/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_scapes/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/dag_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/dag_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/houdini_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/houdini_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn22_scapes/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn22_scapes/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/dag_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/dag_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/houdini_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/houdini_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/houdini_random_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn26_scapes/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_scapes/dag_kitty_targeted_imgIoU.png
figure_2/heatmap_trans_mIoU_pruned/drn26_scapes/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_scapes/houdini_kitty_targeted_imgIoU.png
figure_2/houdini_dla_bdd.jpg
figure_2/houdini_dla_cityscape.jpg
figure_2/houdini_drn_bdd.jpg
figure_2/houdini_drn_cityscape.jpg
figure_2/houdini_drn_cityscape_a.jpg
figure_2/houdini_drn_cityscape_b.jpg
figure_2/houdini_drn_cityscape_c.jpg
figure_2/kitty_confusion.pdf
figure_2/one_threshold/DRN_one_threshold_pure.png
figure_2/one_threshold/dla pure_city.pdf
figure_2/one_threshold/dla pure_kitty.pdf
figure_2/one_threshold/dla_kitty_bdd.jpg
figure_2/one_threshold/dla_kitty_bdd.pdf
figure_2/one_threshold/dla_kitty_city.jpg
figure_2/one_threshold/dla_kitty_city.pdf
figure_2/one_threshold/dla_pure_bdd.jpg
figure_2/one_threshold/dla_pure_bdd.pdf
figure_2/one_threshold/dla_pure_city.jpg
figure_2/one_threshold/dla_pure_city.pdf
figure_2/one_threshold/drn_kitty_bdd.jpg
figure_2/one_threshold/drn_kitty_bdd.pdf
figure_2/one_threshold/drn_pure_bdd.jpg
figure_2/one_threshold/drn_pure_bdd.pdf
figure_2/one_threshold/fix-patch_kitty_mIOU.png
figure_2/one_threshold/kitty_confusion.pdf
figure_2/one_threshold/kitty_confusion2.png
figure_2/one_threshold/kitty_heatmap_drn_city.png
figure_2/one_threshold/pure_confusion.pdf
figure_2/one_threshold/pure_confusion2.png
figure_2/one_threshold/pure_heatmap_drn_city.png
figure_2/patch.pdf
figure_2/patch2.pdf
figure_2/scc.pdf
figure_2/scc_seg.pdf
figure_2/scc_seg.png
figure_2/transfer/dag.png
figure_2/transfer/dag_dla_target.png
figure_2/transfer/dag_kitty_targeted_mIoU.png
figure_2/transfer/dag_kitty_targeted_pix.png
figure_2/transfer/dag_kitty_targeted_suc.png
figure_2/transfer/dag_random_targeted_mIoU.png
figure_2/transfer/dag_random_targeted_pix.png
figure_2/transfer/dag_random_targeted_suc.png
figure_2/transfer/dag_rider_targeted_mIoU.png
figure_2/transfer/dag_rider_targeted_pix.png
figure_2/transfer/dag_untarget.png
figure_2/transfer/drn_class_transfer.png
figure_2/transfer/drn_mnist_target.png
figure_2/transfer/fgsm_dla_mnist.png
figure_2/transfer/houdini.png
figure_2/transfer/houdini_drn_cityscape.jpg
figure_2/transfer/houdini_kitty_targeted_mIoU.png
figure_2/transfer/houdini_kitty_targeted_pix.png
figure_2/transfer/houdini_kitty_targeted_suc.png
figure_2/transfer/houdini_random_targeted_mIoU.png
figure_2/transfer/houdini_random_targeted_pix.png
figure_2/transfer/houdini_random_targeted_suc.png
figure_2/transfer/houdini_rider_targeted_mIoU.png
figure_2/transfer/houdini_rider_targeted_pix.png
figure_2/transfer/houdini_untarget.png
figure_2/transfer/transfer_acc_0.jpg
figure_2/transfer_visualization/dla_bdd/dag_kitty_dla_34_1_2.jpg
figure_2/transfer_visualization/dla_bdd/dag_kitty_dla_34_1_2_old.jpg
figure_2/transfer_visualization/dla_bdd/dag_kitty_dla_34_1_2_transfer.jpg
figure_2/transfer_visualization/dla_bdd/dag_random_dla_34_1_0.jpg
figure_2/transfer_visualization/dla_bdd/dag_random_dla_34_1_0_old.jpg
figure_2/transfer_visualization/dla_bdd/dag_random_dla_34_1_0_transfer.jpg
figure_2/transfer_visualization/dla_bdd/dag_random_dla_34_1_9.jpg
figure_2/transfer_visualization/dla_bdd/dag_random_dla_34_1_9_old.jpg
figure_2/transfer_visualization/dla_bdd/dag_random_dla_34_1_9_transfer.jpg
figure_2/transfer_visualization/dla_bdd/houdini_kitty_dla_34_1_2.jpg
figure_2/transfer_visualization/dla_bdd/houdini_kitty_dla_34_1_2_old.jpg
figure_2/transfer_visualization/dla_bdd/houdini_kitty_dla_34_1_2_transfer.jpg
figure_2/transfer_visualization/dla_bdd/houdini_random_dla_34_1_0.jpg
figure_2/transfer_visualization/dla_bdd/houdini_random_dla_34_1_0_old.jpg
figure_2/transfer_visualization/dla_bdd/houdini_random_dla_34_1_0_transfer.jpg
figure_2/transfer_visualization/dla_bdd/houdini_random_dla_34_1_9.jpg
figure_2/transfer_visualization/dla_bdd/houdini_random_dla_34_1_9_old.jpg
figure_2/transfer_visualization/dla_bdd/houdini_random_dla_34_1_9_transfer.jpg
figure_2/transfer_visualization/dla_scapes/dag_kitty_dla_34_1_1.jpg
figure_2/transfer_visualization/dla_scapes/dag_kitty_dla_34_1_1_old.jpg
figure_2/transfer_visualization/dla_scapes/dag_kitty_dla_34_1_1_transfer.jpg
figure_2/transfer_visualization/dla_scapes/dag_rider_dla_34_1_0.jpg
figure_2/transfer_visualization/dla_scapes/dag_rider_dla_34_1_0_old.jpg
figure_2/transfer_visualization/dla_scapes/dag_rider_dla_34_1_0_transfer.jpg
figure_2/transfer_visualization/dla_scapes/houdini_kitty_dla_34_1_1.jpg
figure_2/transfer_visualization/dla_scapes/houdini_kitty_dla_34_1_1_old.jpg
figure_2/transfer_visualization/dla_scapes/houdini_kitty_dla_34_1_1_transfer.jpg
figure_2/transfer_visualization/dla_scapes/houdini_rider_dla_34_1_0.jpg
figure_2/transfer_visualization/dla_scapes/houdini_rider_dla_34_1_0_old.jpg
figure_2/transfer_visualization/dla_scapes/houdini_rider_dla_34_1_0_transfer.jpg
figure_2/transfer_visualization/drn22_bdd/dag_kitty_drn_22_1_2.jpg
figure_2/transfer_visualization/drn22_bdd/dag_kitty_drn_22_1_2_old.jpg
figure_2/transfer_visualization/drn22_bdd/dag_kitty_drn_22_1_2_transfer.jpg
figure_2/transfer_visualization/drn22_bdd/dag_random_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_bdd/dag_random_drn_22_1_3_old.jpg
figure_2/transfer_visualization/drn22_bdd/dag_random_drn_22_1_3_transfer.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_kitty_drn_22_1_2.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_kitty_drn_22_1_2_old.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_kitty_drn_22_1_2_transfer.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_random_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_random_drn_22_1_3_old.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_random_drn_22_1_3_transfer.jpg
figure_2/transfer_visualization/drn22_scapes/dag_kitty_drn_22_1_6.jpg
figure_2/transfer_visualization/drn22_scapes/dag_kitty_drn_22_1_6_old.jpg
figure_2/transfer_visualization/drn22_scapes/dag_kitty_drn_22_1_6_transfer.jpg
figure_2/transfer_visualization/drn22_scapes/dag_rider_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_scapes/dag_rider_drn_22_1_3_old.jpg
figure_2/transfer_visualization/drn22_scapes/dag_rider_drn_22_1_3_transfer.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_kitty_drn_22_1_6.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_kitty_drn_22_1_6_old.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_kitty_drn_22_1_6_transfer.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_rider_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_rider_drn_22_1_3_old.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_rider_drn_22_1_3_transfer.jpg
figure_2/transfer_visualization/drn26_bdd/dag_kitty_drn_26_1_9.jpg
figure_2/transfer_visualization/drn26_bdd/dag_kitty_drn_26_1_9_old.jpg
figure_2/transfer_visualization/drn26_bdd/dag_kitty_drn_26_1_9_transfer.jpg
figure_2/transfer_visualization/drn26_bdd/dag_random_drn_26_1_5.jpg
figure_2/transfer_visualization/drn26_bdd/dag_random_drn_26_1_5_old.jpg
figure_2/transfer_visualization/drn26_bdd/dag_random_drn_26_1_5_transfer.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_kitty_drn_26_1_9.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_kitty_drn_26_1_9_old.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_kitty_drn_26_1_9_transfer.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_random_drn_26_1_5.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_random_drn_26_1_5_old.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_random_drn_26_1_5_transfer.jpg
figure_2/transfer_visualization/drn26_scapes/dag_kitty_drn_26_1_2.jpg
figure_2/transfer_visualization/drn26_scapes/dag_kitty_drn_26_1_2_old.jpg
figure_2/transfer_visualization/drn26_scapes/dag_kitty_drn_26_1_2_transfer.jpg
figure_2/transfer_visualization/drn26_scapes/dag_rider_drn_26_1_8.jpg
figure_2/transfer_visualization/drn26_scapes/dag_rider_drn_26_1_8_old.jpg
figure_2/transfer_visualization/drn26_scapes/dag_rider_drn_26_1_8_transfer.jpg
figure_2/transfer_visualization/drn26_scapes/houdini_kitty_drn_26_1_2.jpg
figure_2/transfer_visualization/drn26_scapes/houdini_kitty_drn_26_1_2_old.jpg
figure_2/transfer_visualization/drn26_scapes/houdini_kitty_drn_26_1_2_transfer.jpg
figure_2/transfer_visualization/drn26_scapes/houdini_rider_drn_26_1_8.jpg
figure_2/transfer_visualization/drn26_scapes/houdini_rider_drn_26_1_8_old.jpg


==> file_line.txt <==
figure_2/dag_drn_cityscape.jpg
figure_2/dag_drn_bdd.jpg
figure_2/dag_dla_cityscape.jpg
figure_2/dag_dla_bdd.jpg
figure_2/houdini_dla_cityscape.jpg
figure_2/houdini_dla_bdd.jpg
fig99_origin.jpg
figure_2/entropy/dla/cityscape_original_image.jpg
figure_2/entropy/dla/dag_ori_entropy.jpg
figure_2/entropy/dla/dag_hello_entropy.jpg
figure_2/entropy/dla/dag_pure_entropy.jpg
figure_2/entropy/dla/houdini_hello_entropy.jpg
figure_2/entropy/dla/houdini_pure_entropy.jpg
figure_2/entropy/dla_bdd/bdd_original_image.jpg
figure_2/entropy/dla_bdd/dag_ori_entropy.jpg
figure_2/entropy/dla_bdd/dag_hello_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/dag_pure_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/houdini_hello_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/houdini_pure_dla_bdd_entropy.jpg
figure_2/entropy/dla_bdd/bdd_original_image.jpg
figure_2/entropy/drn_bdd/dag_ori_entropy.jpg
figure_2/entropy/drn_bdd/dag_hello_drn_bdd_entropy.jpg
figure_2/entropy/drn_bdd/dag_pure_drn_bdd_entropy.jpg
figure_2/entropy/drn_bdd/houdini_hello_drn_bdd_entropy.jpg
figure_2/entropy/drn_bdd/houdini_pure_drn_bdd_entropy.jpg
figure_2/blur/benign_blur_dla_city.jpg
figure_2/blur/dag_kitty_blur_dla_city.jpg
figure_2/blur/dag_pure_blur_dla_city.jpg
figure_2/blur/houdini_kitty_blur_dla_city.jpg
figure_2/blur/houdini_pure_blur_dla_city.jpg
figure_2/blur/benign_blur_drn_bdd.jpg
figure_2/blur/dag_kitty_blur_drn_bdd.jpg
figure_2/blur/dag_random_blur_drn_bdd.jpg
figure_2/blur/houdini_kitty_blur_drn_bdd.jpg
figure_2/blur/houdini_random_blur_drn_bdd.jpg
figure_2/blur/benign_blur_dla_bdd.jpg
figure_2/blur/dag_kitty_blur_dla_bdd.jpg
figure_2/blur/dag_random_blur_dla_bdd.jpg
figure_2/blur/houdini_kitty_blur_dla_bdd.jpg
figure_2/blur/houdini_random_blur_dla_bdd.jpg
figure_2/blur/Benign_img_blur_drn_city.jpg
figure_2/adaptive_blur/dag_kitty_adap_blur_drn_city.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_drn_city.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_drn_city.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_drn_city.jpg
figure_2/blur/benign_blur_dla_city.jpg
figure_2/adaptive_blur/dag_kitty_adap_blur_dla_city.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_dla_city.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_dla_city.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_dla_city.jpg
figure_2/blur/benign_blur_drn_bdd.jpg
figure_2/adaptive_blur/dag_kitty_adap_blur_drn_bdd.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_drn_bdd.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_drn_bdd.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_drn_bdd.jpg
figure_2/blur/benign_blur_dla_bdd.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_dla_bdd.jpg
figure_2/adaptive_blur/dag_pure_adap_blur_dla_bdd.jpg
figure_2/adaptive_blur/houdini_kitty_adap_blur_dla_bdd.jpg
figure_2/adaptive_blur/houdini_pure_adap_blur_dla_bdd.jpg
figure_2/one_threshold/dla_kitty_city.jpg
figure_2/one_threshold/dla_pure_city.jpg
figure_2/one_threshold/drn_kitty_bdd.jpg
figure_2/one_threshold/drn_pure_bdd.jpg
figure_2/one_threshold/dla_kitty_bdd.jpg
figure_2/one_threshold/dla_pure_bdd.jpg
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/dag_pure_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/drn22_attack_scapes/houdini_pure_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/dag_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/drn26_attack_scapes/houdini_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_scapes/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_scapes/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU/dla_attack_scapes/dag_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU/dla_attack_scapes/houdini_rider_targeted_pix.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_scapes/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_scapes/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/dag_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/houdini_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn22_bdd/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/dag_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/houdini_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/drn26_bdd/houdini_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/dag_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/houdini_random_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/dag_kitty_targeted_imgIoU.jpg
figure_2/heatmap_trans_mIoU_pruned/dla_bdd/houdini_kitty_targeted_imgIoU.jpg
figure_2/transfer_visualization/drn22_scapes/dag_rider_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_rider_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_scapes/dag_kitty_drn_22_1_6.jpg
figure_2/transfer_visualization/drn22_scapes/houdini_kitty_drn_22_1_6.jpg
figure_2/transfer_visualization/drn26_scapes/dag_rider_drn_26_1_8.jpg
figure_2/transfer_visualization/drn26_scapes/houdini_rider_drn_26_1_8.jpg
figure_2/transfer_visualization/drn26_scapes/dag_kitty_drn_26_1_2.jpg
figure_2/transfer_visualization/drn26_scapes/houdini_kitty_drn_26_1_2.jpg
figure_2/transfer_visualization/dla_scapes/dag_rider_dla_34_1_0.jpg
figure_2/transfer_visualization/dla_scapes/houdini_rider_dla_34_1_0.jpg
figure_2/transfer_visualization/dla_scapes/dag_kitty_dla_34_1_1.jpg
figure_2/transfer_visualization/dla_scapes/houdini_kitty_dla_34_1_1.jpg
figure_2/transfer_visualization/drn22_bdd/dag_random_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_random_drn_22_1_3.jpg
figure_2/transfer_visualization/drn22_bdd/dag_kitty_drn_22_1_2.jpg
figure_2/transfer_visualization/drn22_bdd/houdini_kitty_drn_22_1_2.jpg
figure_2/transfer_visualization/drn26_bdd/dag_random_drn_26_1_5.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_random_drn_26_1_5.jpg
figure_2/transfer_visualization/drn26_bdd/dag_kitty_drn_26_1_9.jpg
figure_2/transfer_visualization/drn26_bdd/houdini_kitty_drn_26_1_9.jpg
figure_2/transfer_visualization/dla_bdd/dag_random_dla_34_1_9.jpg
figure_2/transfer_visualization/dla_bdd/houdini_random_dla_34_1_9.jpg
figure_2/transfer_visualization/dla_bdd/dag_kitty_dla_34_1_2.jpg
figure_2/transfer_visualization/dla_bdd/houdini_kitty_dla_34_1_2.jpg
figure_2/heatmap_trans_MNIST/DRND22.jpg
figure_2/heatmap_trans_MNIST/drn22_cifar.jpg
figure_2/heatmap_trans_MNIST/DRNC26.jpg
figure_2/heatmap_trans_MNIST/drn26_cifar.jpg
figure_2/heatmap_trans_MNIST/DLA34.jpg
figure_2/heatmap_trans_MNIST/dla34_cifar.jpg

